Ancilla-free synthesis of large reversible functions using binary decision diagrams

The synthesis of reversible functions has been an intensively studied research area in the last decade. Since almost all proposed approaches rely on representations of exponential size (such as truth tables and permutations), they cannot be applied efficiently to reversible functions with more than 15 variables. In this paper, we propose an ancilla-free synthesis approach based on Young subgroups using symbolic function representations that can efficiently be implemented with binary decision diagrams (BDDs). As a result, the algorithm not only allows to synthesize large reversible functions without adding extra lines, called ancilla, but also leads to significantly smaller circuits compared to existing approaches.

==> table-create_bitwise_xor.dat <==
 time	 n

 0.00	2
 0.00	4
 0.00	6
 0.01	8
 0.01	10
 0.04	12
 0.08	14
 0.23	16
 0.67	18
 2.04	20
 6.89	22
 24.98	24
 71.15	26
 213.26	28
 683.51	30


==> table-create_identity.dat <==
time	 n
	
0.00	1
0.00	2
0.00	3
0.01	4
0.00	5
0.00	6
0.00	7
0.00	8
0.01	9
0.00	10
0.00	11
0.01	12
0.00	13
0.01	14
0.01	15
0.01	16
0.01	17
0.01	18
0.01	19
0.02	20
0.01	21
0.02	22
0.03	23
0.02	24
0.03	25
0.03	26
0.03	27
0.04	28
0.04	29
0.04	30
0.05	31
0.05	32
0.06	33
0.06	34
0.07	35
0.07	36
0.08	37
0.08	38
0.09	39
0.10	40
0.10	41
0.11	42
0.12	43
0.13	44
0.13	45
0.15	46
0.15	47
0.16	48
0.17	49
0.18	50
0.19	51
0.20	52
0.22	53
0.23	54
0.24	55
0.25	56
0.26	57
0.28	58
0.29	59
0.31	60
0.32	61
0.33	62
0.36	63
0.36	64
0.39	65
0.40	66
0.42	67
0.44	68
0.46	69
0.48	70
0.50	71
0.52	72
0.53	73
0.56	74
0.58	75
0.60	76
0.63	77
0.66	78
0.67	79
0.70	80
0.73	81
0.76	82
0.78	83
0.81	84
0.84	85
0.87	86
0.91	87
0.93	88
0.96	89
0.99	90
1.03	91
1.06	92
1.10	93
1.13	94
1.17	95
1.19	96
1.24	97
1.30	98
1.32	99
1.36	100
1.40	101
1.44	102
1.50	103
1.54	104
1.59	105
1.63	106
1.68	107
1.74	108
1.78	109
1.83	110
1.89	111
1.94	112
1.98	113
2.04	114
2.08	115
2.16	116
2.21	117
2.25	118
2.33	119
2.39	120
2.45	121
2.52	122
2.58	123
2.65	124
2.71	125
2.76	126
2.86	127
2.90	128
2.98	129
3.02	130
3.23	131
3.17	132
3.20	133
3.28	134
3.35	135
3.43	136
3.55	137
3.65	138
3.65	139
4.07	140
3.80	141
3.89	142
4.00	143
4.48	144
4.15	145
4.25	146
4.68	147
4.41	148
4.79	149
5.50	150
5.62	151
5.80	152
5.90	153
5.99	154
6.09	155
6.40	156
6.17	157
6.11	158
6.33	159
6.45	160
6.54	161
6.78	162
6.86	163
7.00	164
7.15	165
7.37	166
7.47	167
7.54	168
7.75	169
7.83	170
7.99	171
8.21	172
8.32	173
8.46	174
8.61	175
8.83	176
8.93	177
9.05	178
9.24	179
9.40	180
9.62	181
9.80	182
9.97	183
10.18	184
10.37	185
10.58	186
10.74	187
10.88	188
11.12	189
11.33	190
11.58	191
11.71	192
11.96	193
12.12	194
12.38	195
12.22	196
12.82	197
12.93	198
13.25	199
12.48	200
12.91	201
13.23	202
13.02	203
13.16	204
13.36	205
13.59	206
13.81	207
14.21	208
15.12	209
15.37	210
15.57	211
15.82	212
16.00	213
16.15	214
16.45	215
16.68	216
17.06	217
17.30	218
17.51	219
17.71	220
16.97	221
16.87	222
17.13	223
17.95	224
18.42	225
18.56	226
18.94	227
19.11	228
19.17	229
19.47	230
19.81	231
20.05	232
20.54	233
20.91	234
21.24	235
21.63	236
21.73	237
22.11	238
22.04	239
22.42	240
22.64	241
22.76	242
23.14	243
23.36	244
23.67	245
24.05	246
24.50	247
24.79	248
25.14	249
25.58	250
25.80	251
21.54	252
21.75	253
22.01	254
22.36	255
22.53	256
22.71	257
23.04	258
23.35	259
23.61	260
23.82	261
24.12	262
24.67	263
24.84	264
25.30	265
25.34	266
26.46	267
26.92	268
27.27	269
27.52	270
27.91	271
28.11	272
28.54	273
28.89	274
29.26	275
29.50	276
29.84	277
30.15	278
30.45	279
30.82	280
31.07	281
31.55	282
31.84	283
32.08	284
32.53	285
32.88	286
33.57	287
34.02	288
34.38	289
34.86	290
35.24	291
35.57	292
35.55	293
36.09	294
36.73	295
36.91	296
37.21	297
37.65	298
38.05	299


==> table-create_invert.dat <==
time    n

0.01	1
0.00	2
0.00	3
0.00	4
0.00	5
0.00	6
0.01	7
0.00	8
0.00	9
0.01	10
0.00	11
0.01	12
0.01	13
0.01	14
0.01	15
0.01	16
0.01	17
0.02	18
0.02	19
0.02	20
0.03	21
0.03	22
0.03	23
0.04	24
0.04	25
0.05	26
0.05	27
0.06	28
0.06	29
0.07	30
0.08	31
0.09	32
0.10	33
0.10	34
0.12	35
0.12	36
0.13	37
0.14	38
0.16	39
0.16	40
0.18	41
0.20	42
0.21	43
0.24	44
0.25	45
0.26	46
0.28	47
0.30	48
0.31	49
0.33	50
0.36	51
0.38	52
0.41	53
0.42	54
0.45	55
0.47	56
0.52	57
0.53	58
0.57	59
0.59	60
0.63	61
0.66	62
0.72	63
0.75	64
0.78	65
0.82	66
0.86	67
0.90	68
0.95	69
1.00	70
1.04	71
1.08	72
1.13	73
1.18	74
1.23	75
1.28	76
1.34	77
1.39	78
1.48	79
1.51	80
1.57	81
1.63	82
1.71	83
1.77	84
1.82	85
1.89	86
1.94	87
2.06	88
2.11	89
2.16	90
2.24	91
2.33	92
2.37	93
2.46	94
2.57	95
2.67	96
2.72	97
2.76	98
2.83	99
3.00	100
3.04	101
3.10	102
3.24	103
3.39	104
3.43	105
3.52	106
3.66	107
3.77	108
3.93	109
4.05	110
4.14	111
4.27	112
4.37	113
4.61	114
5.01	115
5.18	116
5.32	117
5.47	118
5.64	119
5.79	120
5.94	121
6.10	122
6.26	123
6.44	124
6.59	125
6.75	126
6.93	127
7.02	128
6.97	129
7.18	130
7.35	131
7.58	132
7.77	133
7.99	134
8.19	135
8.34	136
8.55	137
8.76	138
8.85	139
9.17	140
9.38	141
9.57	142
9.79	143
9.99	144
10.25	145
10.50	146
10.71	147
10.92	148
11.17	149
9.03	150
9.38	151
9.54	152
9.76	153
9.83	154
10.1	155
10.31	156
10.61	157
11.02	158
11.29	159
11.57	160
12.1	161
12.16	162
12.31	163
12.46	164
13.03	165
13.18	166
15.33	167
16.24	168
16.54	169
16.76	170
17.19	171
19.26	172
19.03	173
19.62	174
19.89	175
20.26	176
20.57	177
21.7	178
21.42	179
22.06	180
22.5	181
22.27	182
22.63	183
24.78	184
24.61	185
26.79	186
27.76	187
26.99	188
28.11	189
28.78	190
29.7	191
29.65	192
31.95	193
32.98	194
32.32	195
35.83	196
38.05	197
34.77	198
36.15	199
54.32	200
37.58	201
52.52	202
40.51	203
59.76	204
42.03	205
61.24	206
63.68	207
63.88	208
65.19	209
47.72	210
67.84	211
68.95	212
50.68	213
71.48	214
64.9	215
74.19	216
76.79	217
77.59	218
77.93	219
80.6	220
79.39	221
74.7	222
85.04	223
83.54	224
84.99	225
89.66	226
67.73	227
69.11	228
83.2	229
93.87	230
85.95	231
93.5	232
98.73	233
95.55	234
97.58	235
98.62	236
121.78	237
124.59	238
127.39	239
130.06	240
132.92	241
135.6	242
138.42	243
141.21	244
143.99	245
146.89	246
149.91	247
153.02	248
156.3	249
158.8	250
162.24	251
172.91	252
174.4	253
176.65	254
179.46	255
180.68	256
182.84	257
184.21	258
186.49	259
189.14	260
190.23	261
193.08	262
195.73	263
198.2	264
200.12	265
202.65	266
205.4	267
207.81	268
210.44	269
213.1	270
216.01	271
218.79	272
221.8	273
223.43	274
226.03	275
228.19	276
231.32	277
233.68	278
236.46	279
239.52	280
242.44	281
244.86	282
248.19	283
251.07	284
253.57	285
256.64	286
259.57	287
260.52	288
263.39	289
267.08	290
269.89	291
272.59	292
274.84	293
278.12	294
281.47	295
284.2	296
287.27	297
290.4	298
293.81	299


==> table-create_invert_or_rotate.dat <==
 time	 n

 0.00	2
 0.00	4
 0.01	6
 0.00	8
 0.01	10
 0.01	12
 0.01	14
 0.02	16
 0.03	18
 0.04	20
 0.05	22
 0.07	24
 0.08	26
 0.11	28
 0.13	30
 0.16	32
 0.18	34
 0.22	36
 0.26	38
 0.31	40
 0.36	42
 0.42	44
 0.49	46
 0.58	48
 0.68	50
 0.76	52
 0.86	54
 0.99	56
 1.12	58
 5.54	100
 6.37	102
 6.69	104
 6.91	106
 7.37	108
 7.76	110
 8.7	112
 9.23	114
 10.06	116
 11.29	118
 13.15	120
 12.96	122
 13.26	124
 14.27	126
 14.51	128
 15.32	130
 17.45	132
 18.02	134
 20.4	136
 19.9	138
 20.87	140
 21.51	142
 22.92	144
 24.95	146
 25.39	148
 29.23	150
 31.28	152
 30.35	154
 30.94	156
 33.8	158
 33.56	160
 34.91	162
 39.86	164
 41.82	166
 43.92	168
 46.11	170
 48.35	172
 48.12	174
 50.33	176
 53.15	178
 55.63	180
 58.03	182
 61.03	184
 64.46	186
 68.63	188
 68.11	190
 72.24	192
 80.79	194
 83.82	196
 83.03	198
 90.56	200
 90.81	202
 99.37	204
 102.88	206
 109.11	208
 112.33	210
 109.73	212
 112.16	214
 118.93	216
 128.65	218
 135.86	220
 132.15	222
 139.01	224
 149.98	226
 155.43	228
 170.59	230
 175.40	232
 180.11	234
 186.08	236
 207.88	238
 214.29	240
 221.24	242
 226.28	244
 229.68	246
 238.79	248
 244.08	250
 226.06	252
 233.01	254
 242.29	256
 242.89	258
 248.58	260
 259.47	262
 260.05	264
 265.43	266
 274.91	268
 286.51	270
 290.97	272
 313.55	274
 322.52	276
 328.38	278
 331.30	280
 335.96	282
 338.95	284
 343.74	286
 358.61	288
 367.24	290
 375.33	292
 385.14	294
 394.50	296
 400.63	298
 408.77	300
 416.19	302
 426.17	304
 435.07	306
 446.08	308
 454.33	310
 460.55	312
 470.29	314
 481.56	316
 495.45	318
 505.80	320
 496.09	322
 508.29	324
 536.22	326
 534.71	328
 553.83	330
 565.35	332
 575.34	334
 584.32	336
 601.80	338
 612.78	340
 612.46	342
 625.01	344
 632.89	346
 639.05	348
 619.20	350
 631.49	352
 645.19	354
 658.28	356
 669.95	358
 685.53	360
 698.70	362
 711.32	364
 729.83	366
 753.65	368
 769.07	370
 777.29	372
 783.04	374
 803.87	376
 806.46	378
 820.83	380
 832.75	382
 850.32	384
 861.13	386
 875.32	388
 891.02	390
 900.44	392
 919.09	394
 936.08	396
 929.19	398


==> table-create_rotate_3.dat <==
                time    n    
               0.00     1
               0.00     2
               0.00     3
               0.00     4
               0.00     5
               0.01     6
               0.01     7
               0.01     8
               0.01     9
               0.03    10
               0.03    11
               0.05    12
               0.05    13
               0.08    14
               0.09    15
               0.12    16
               0.15    17
               0.17    18
               0.21    19
               0.25    20
               0.29    21
               0.35    22
               0.44    23
               0.47    24
               0.60    25
               0.66    26
               0.80    27
               0.97    28
               1.06    29


==> table-create_rotate_5.dat <==
 time	 n

 0.01	1
 0.00	2
 0.00	3
 0.00	4
 0.00	5
 0.00	6
 0.01	7
 0.01	8
 0.04	9
 0.08	10
 0.19	11
 0.32	12
 0.53	13
 0.72	14
 1.05	15
 1.30	16
 1.73	17
 2.20	18
 2.60	19
 3.45	20
 4.08	21
 4.89	22
 10.71	23
 11.69	24
 13.92	25
 16.24	26
 18.56	27
 21.52	28
 23.95	29



==> table-create_rotate_7.dat <==
  time         n

  0.00         1
  0.00         2 
  0.00         3
  0.01         4
  0.00         5
  0.00         6
  0.00         7 
  0.01         8 
  0.01         9 
  0.03        10 
  0.10        11
  0.42        12
  1.45        13
  4.18        14
 10.31        15
 18.56        16
 29.06        17
 44.06        18
 65.02        19
 88.12        20
 114.27       21
 156.99       22
 199.91       23
 238.85       24

